AFe2As2 (A = Ca, Sr, Ba, Eu) and SrFe_(2-x)TM_(x)As2 (TM = Mn, Co, Ni): crystal structure, charge doping, magnetism and superconductivity

The electronic structure and physical properties of the pnictide compound families $RE$OFeAs ($RE$ = La, Ce, Pr, Nd, Sm), $A$Fe$_{2}$As$_{2}$ ($A$ = Ca, Sr, Ba, Eu), LiFeAs and FeSe are quite similar. Here, we focus on the members of the $A$Fe$_{2}$As$_{2}$ family whose sample composition, quality and single crystal growth are better controllable compared to the other systems. Using first principles band structure calculations we focus on understanding the relationship between the crystal structure, charge doping and magnetism in $A$Fe$_{2}$As$_{2}$ systems. We will elaborate on the tetragonal to orthorhombic structural distortion along with the associated magnetic order and anisotropy, influence of doping on the $A$ site as well as on the Fe site, and the changes in the electronic structure as a function of pressure. Experimentally, we investigate the substitution of Fe in SrFe$_{2-x}TM_{x}$As$_{2}$ by other 3$d$ transition metals, $TM$ = Mn, Co, Ni. In contrast to a partial substitution of Fe by Co or Ni (electron doping) a corresponding Mn partial substitution does not lead to the supression of the antiferromagnetic order or the appearance of superconductivity. Most calculated properties agree well with the measured properties, but several of them are sensitive to the As $z$ position. For a microscopic understanding of the electronic structure of this new family of superconductors this structural feature related to the Fe-As interplay is crucial, but its correct ab initio treatment still remains an open question.

==> changes.txt <==
We thank the referees and the editors for their constructive criticism
and the fast handling of our manuscript. We have taken into account
their optional suggestions as much as possible with respect to a
further fast proceeding of the paper.

Sincerely your, on behalf of the co-authors

Helge Rosner


list of changes:

The typos mentioned by referee one where removed.

According to the suggestions of referee two, the following
changes/additions have been included:

- A note about the notaion of T_c^mag has been added to the caption 
  of table 5.

- The scentence "In conclusion, our doping experiments on the Fe site
  strongly favor an intinerant picture over a localized scenario." has
  been added as the last-but-one  scentence of section 4.

- A scentence about the Mn doping has been added at the end of
  pagaraph 6 in section 4: "At present, the microscopic origin of the
  differences upon Mn doping compared to Co or Ni doping is unclear."

